Global bifurcations in the two-sphere: a new perspective

We construct an open set of structurally unstable three parameter families whose weak and so called moderate topological classification defined below has a numerical invariant that may take an arbitrary positive value. Here and below "families" are "families of vector fields in the two-sphere". This result disproves an Arnold's conjecture of 1985. Then we construct an open set of six parameter families whose moderate topological classification has a functional invariant. This invariant is an arbitrary germ of a smooth map $(\mathbb R_+, a)\to(\mathbb R_+, b)$. More generally, for any positive integers $d$ and $d'$, we construct an open set of families whose topological classification has a germ of a smooth map $\left(\mathbb R_+^d, a\right)\to\left(\mathbb R_+^{d'}, b\right)$ as an invariant. Any smooth germ of this kind may be realized as such an invariant. These results open a new perspective of the global bifurcation theory in the two sphere. This perspective is discussed at the end of the paper.

==> bifurcations.bib.txt <==
@INBOOK{KS,
    AUTHOR="Kotova, A. and Stanzo, V.",
    TITLE={On few-parameter generic families of vector fields on the two-dimensional sphere},
    BOOKTITLE={Concerning the Hilbert 16th problem},
    PAGES={155--201},
    SERIES={American Mathematical Society Translation Series 2},
    PUBLISHER={Amer. Math. Soc.},
    LOCATION={Providence, RI},
    YEAR=1995,
    VOLUME=165,
}

@INPROCEEDINGS{R,
    Author = {R. {Roussarie}},
    Title = {Weak and continuous equivalences for families on line diffeomorphisms},
    Year = {1987},
    Language = {English},
    eventdate = {1985},
    BOOKTITLE = {Dynamical systems and bifurcation theory, Proc. Meet.},
    VENUE = {Rio de Janeiro/Braz.},
    SERIES = {Pitman Res. Notes Math. Ser.},
    NUMBER = 160,
    PAGES = {377--385},
    MSC2010 = {37G15 37G99 34C25},
    Zbl = {0641.58037}
}
@BOOK{AAIS,
    abstract = {Bifurcation theory and catastrophe theory are two of the best known areas within the field of dynamical systems. Both are studies of smooth systems, focusing on properties that seem to be manifestly non-smooth. Bifurcation theory is concerned with the sudden changes that occur in a system when one or more parameters are varied. Examples of such are familiar to students of differential equations, from phase portraits. Moreover, understanding the bifurcations of the differential equations that describe real physical systems provides important information about the behavior of the systems. Catastrophe theory became quite famous during the 1970's, mostly because of the sensation caused by the usually less than rigorous applications of its principal ideas to "hot topics", such as the characterization of personalities and the difference between a "genius" and a "maniac". Catastrophe theory is accurately described as singularity theory and its (genuine) applications. The authors of this book, the first printing of which was published as Volume 5 of the Encyclopaedia of Mathematical Sciences, have given a masterly exposition of these two theories, with penetrating insight.},
	doi = {10.1007/978-3-642-57884-7},
	url = {http://www.springer.com/gp/book/9783540181736},
    AUTHOR = {Arnold, V. I. and Afrajmovich, V. S. and Ilyashenko, Yu. S. and Shilnikov, L. P.},
    related = {AAIS86tr},
    relatedtype = {translationof},
	SUBTITLE = {Bifurcation Theory and Catastrophe Theory},
	TITLE = {Dynamical Systems V},
	SERIES = {Encyclopaedia of Mathematical Sciences},
    LOCATION = {Berlin},
    PUBLISHER = {Springer-Verlag},
    maxnames = 4,
    PAGES = {viii+271 pp.}
}
@BOOK{AAIS86,
    AUTHOR = {Владимир Игоревич Арнольд and В. С. Афраймович and Ю. С. Ильяшенко and Л. П. Шильников},
    TITLE = {Теория бифуркаций},
    SERIES = {Динамические системы V},
    language = {Russian},
    maxnames = 4,
    YEAR = {1986}
}
@BOOK{AAIS86tr,
    AUTHOR = {Vladimir I. Arnold and V. S. Afrajmovich and {\relax Yu}lij S. Ilyashenko and L. P. Shilnikov},
    TITLE = {Teorija bifurcacij},
    SERIES = {Dinamicheskije sistemy V},
    language = {Russian},
    maxnames = 4,
    YEAR = 1986
}

@ARTICLE{IYa1,
    AUTHOR = {Ilyashenko, {\relax Yu}lij S. and Yakovenko, Sergei},
    TITLE = {Finitely-smooth normal forms of local families of diffeomorphisms and vector fields},
    JOURNAL = {Russian Mathematical Surveys},
    URL = {http://stacks.iop.org/0036-0279/46/i=1/a=R01},
    YEAR = 1991,
    VOLUME = 46,
    NUMBER = 1,
    PAGES = {3--39}
}

@ARTICLE{S74,
    AUTHOR = {Sotomayor, J.},
    TITLE = {Generic one-parameter families of vector fields on two-dimensional manifolds},
    JOURNAL = {Publications mathematiques de l'IHES},
    DOI = {10.1007/BF02684365},
    VOLUME = 43,
    YEAR = 1974,
    PAGES = {5--46}
}

@ARTICLE{cent,
    AUTHOR={{\relax Yu}lij Ilyashenko},
    TITLE = {Centennial history of Hilbert's 16th problem},
    JOURNAL = {Bulletin (new series) of the American Mathematical Society},
    NUMBER = 3,
    VOLUME = 39,
    DOI = {10.1090/S0273-0979-02-00946-1},
    PAGES = {301--354},
    YEAR = 2002
}

@article{A,
    author={Vladimir Igorevich Arnold},
    title={Lectures on bifurcations in versal families},
    journal={Russian Mathematical Surveys},
    volume={27},
    number={5},
    pages={54--123},
    doi={10.1070/RM1972v027n05ABEH001385},
    url={http://stacks.iop.org/0036-0279/27/i=5/a=A02},
    year={1972},
    abstract={In these lectures we consider the ways in which the disposition of the phase curves of a vector field can alter in a neighbourhood of a singularity as the parameters on which the vector field depends vary. A technical convenience in the study of such changes are certain deformations having a special universality property - the so-called versal families. Our results are presented mainly in the form of explicit formulae for versal families and an analysis of the corresponding bifurcation diagrams. As an application of the general theory we give a classification of the singularities of the decrement of general two-parameter families of linear autonomous systems and a classification of the singularities of the neutral surface (stability boundary) of general three-parameter families of linear systems; we also treat the topologically versal deformations of singular points of non-linear systems of ordinary differential equations for all cases of degeneracy of codimension 1 and for some of codimension 2; we indicate applications to the theory of hydrodynamical stability.}
}

@inbook{I,
    author = {{\relax Yu}lij S Ilyashenko},
    booktitle = {Mathematical Sciences with Multidisciplinary Applications},
    booksubtitle = {In Honor of Professor Christiane Rousseau. And In Recognition of the Mathematics for Planet Earth Initiative},
    title = {Towards the general theory of global planar bifurcations},
    editor = {Bourama Toni},
    PUBLISHER = {Springer},
    YEAR = {2016},
    isbn = {978-3-319-31321-4},
    issn = {2194-1009},
    doi = {10.1007/978-3-319-31323-8},
    volume = 157,
    series = {Springer Proceedings in Mathematics \& Statistics},
    PAGES = {269--299}
}

@article{GK07,
    AUTHOR = {Tatiana Igorevna Golenishcheva–Kutuzova and Victor A. Kleptsyn},
    TITLE = {Convergence of the Krylov–Bogolyubov Procedure in Bowan's Example},
    JOURNAL = {Math. Notes},
    YEAR = 2007,
    VOLUME = 82,
    ISSUE = 5,
    PAGES = {608–618},
    DOI = {10.1134/S0001434607110041},
    MR = 2399948,
    language = {english},
}

@article{GK07rus,
    AUTHOR = {Татьяна Игоревна Голенищева–Кутузова and Виктор Алексеевич Клепцын},
    TITLE = {Исследование сходимости процедуры Крылова–Боголюбова в примере Боуэна},
    JOURNAL = {Мат. заметки},
    DOI = {10.4213/mzm4082},
    YEAR = 2007,
    VOLUME = 82,
    ISSUE = 5,
    PAGES = {678–689},
    language = {russian},
    MR = 2399948
}

@unpublished{GI,
    AUTHOR = {Nataliya B. Goncharuk and {\relax Yu}lij S. Ilyashenko},
    TITLE = {Large bifurcation supports},
    HOWPUBLISHED = {In preparation},
}

@BOOK{HW,
    AUTHOR = {John H. Hubbard and Beverly H. West},
    MAINTITLE = {Differential Equations: A Dynamical Systems Approach},
    TITLE = {Higher-Dimensional Systems},
    SERIES = {Texts in Applied Mathematics},
    NUMBER = 18,
    PART = 2,
    ISBN = {0-387-94377-3},
    PUBLISHER = {Springer-Verlag},
    LOCATION = {New-York},
    YEAR = {1995},
}
